Increasing and Diverging Greenhouse Gas Emissions of Urban Wastewater Treatment in China

Upgrading effluent standards of wastewater treatment plants (WWTPs) and repairing sewerage systems leads to contradictions and synergies between water pollution control and climate change mitigation. This affects historical trajectories and characteristics of greenhouse gas (GHG) emissions from China's WWTPs, which stay inadequately studied. Here we establish emissions inventories of China's WWTPs using plant-level WWTP operational data. We find that removed amount of chemical oxygen demand and ammonia nitrogen increased 0.8 and 1.3 times during 2009-2019, while WWTP GHG emissions increased 1.8 times, being 6 times national GHG emissions growth rate. Increasing sludge yield and electricity intensity became primary driving factors in 2015 because of stricter effluent standards and lower influent contaminant concentration. We defined Functional Unit-Gini coefficient to quantify divergence of WWTP GHG emissions, which grew from 0.20 in 2009 to 0.29 in 2019. Diversified sludge disposal methods and energy structure increased the inequality, while upgrading effluent standards decreased it.

==> Increasing and Diverging Greenhouse Gas Emissions of Urban Wastewater Treatment in China/figures_thesis/______________.txt <==
figure 1: Energy\矢量地图\最新2015中国地级市及以上矢量图.svg

figure 2: 
Energy\登录\login\plot\values_city_rank.opju
Energy\登录\login\src\GHG_city_rank.bmp
Energy\登录\login\src\sludge_city_rank.bmp
Energy\登录\login\src\electricity_city_rank.bmp

figure 3:
Energy\登录\login\src\figure_1\figure_2.m
Energy\登录\login\src\figure_1\figure_2.svg

figure 4:
Energy\登录\login\src\figure_1\figure_1.m
Energy\登录\login\src\figure_1\figure_1_small_final.svg
Energy\登录\login\src\figure_1\figure_1_main_final.svg

figure 5:
Energy\登录\login\src\figure_1\drive_china_gwps.m
Energy\登录\login\plot\lmdi.svg
Energy\登录\login\plot\drive_cityRank.opju
Energy\登录\login\src\figure_1\drive_09_15_cities.svg
Energy\登录\login\src\figure_1\drive_15_19_cities.svg

figure 6:
Energy\登录\login\src\figure_1\figure_3.m
Energy\登录\login\plot\Gini_elec_sludge.opju
Energy\登录\login\src\figure_1\figure_3.svg

==> figures_thesis/______________.txt <==
figure 1: Energy\矢量地图\最新2015中国地级市及以上矢量图.svg

figure 2: 
Energy\登录\login\plot\values_city_rank.opju
Energy\登录\login\src\GHG_city_rank.bmp
Energy\登录\login\src\sludge_city_rank.bmp
Energy\登录\login\src\electricity_city_rank.bmp

figure 3:
Energy\登录\login\src\figure_1\figure_2.m
Energy\登录\login\src\figure_1\figure_2.svg

figure 4:
Energy\登录\login\src\figure_1\figure_1.m
Energy\登录\login\src\figure_1\figure_1_small_final.svg
Energy\登录\login\src\figure_1\figure_1_main_final.svg

figure 5:
Energy\登录\login\src\figure_1\drive_china_gwps.m
Energy\登录\login\plot\lmdi.svg
Energy\登录\login\plot\drive_cityRank.opju
Energy\登录\login\src\figure_1\drive_09_15_cities.svg
Energy\登录\login\src\figure_1\drive_15_19_cities.svg

figure 6:
Energy\登录\login\src\figure_1\figure_3.m
Energy\登录\login\plot\Gini_elec_sludge.opju
Energy\登录\login\src\figure_1\figure_3.svg
